Capstan: A Vector RDA for Sparsity

This paper proposes Capstan: a scalable, parallel-patterns-based, reconfigurable dataflow accelerator (RDA) for sparse and dense tensor applications. Instead of designing for one application, we start with common sparse data formats, each of which supports multiple applications. Using a declarative programming model, Capstan supports application-independent sparse iteration and memory primitives that can be mapped to vectorized, high-performance hardware. We optimize random-access sparse memories with configurable out-of-order execution to increase SRAM random-access throughput from 32% to 80%. For a variety of sparse applications, Capstan with DDR4 memory is 18x faster than a multi-core CPU baseline, while Capstan with HBM2 memory is 16x faster than an Nvidia V100 GPU. For sparse applications that can be mapped to Plasticine, a recent dense RDA, Capstan is 7.6x to 365x faster and only 16% larger.

==> csv/breakdown.csv <==

xaxis,app,par,dataset,good,vec,scan,xfer,imb,net,bank,mem
0,CSR,24,ckt11752_dc_1,0.09140630489390107,0.14525667290261382,0.0,0.3288364249578415,0.15077378442945474,0.03541315345699832,0.07419898819561552,0.17411467116357504
1,CSR,24,Trefethen_20000,0.2408141886257505,0.03713499972203691,0.0,0.2161440960640427,0.010242939737602846,0.0266844563042028,0.02284856571047365,0.44613075383589057
2,CSR,24,bcsstk30,0.34421693078913324,0.04681638098318241,0.0,0.11798188874514877,0.05670278137128072,0.009573091849935317,0.07380336351875809,0.35090556274256146
4,COO,16,ckt11752_dc_1,0.10449438202247191,0.0,0.0,0.4987158908507223,0.0,0.021348314606741574,0.20208667736757624,0.17335473515248795
5,COO,16,Trefethen_20000,0.2621006776379477,0.0,0.0,0.30251694094869314,0.0,0.03182478218780252,0.062318489835430785,0.34123910939012586
6,COO,16,bcsstk30,0.3946704899391902,0.0,0.0,0.1787709497206704,0.0,0.013150739111089138,0.13724229989617837,0.2761655213328719
8,CSC,16,ckt11752_dc_1,0.04091538752753304,0.06790206841960353,0.021365638766519823,0.6872246696035242,0.06199752202643172,0.07742290748898678,0.0004405286343612335,0.042731277533039645
9,CSC,16,Trefethen_20000,0.12764004882038066,0.019738024137589214,0.01586042823156225,0.5138778747026169,0.021931998413957175,0.07196669310071371,0.025376685170499604,0.2036082474226804
10,CSC,16,bcsstk30,0.24384234482228823,0.03308329278910171,0.011574311174843798,0.37365563863566525,0.06671873399569804,0.03246952780907508,0.04250742599610775,0.19614872477722012
12,Conv,32,real_d56_k1_i64_o64_s55_conv_1_oslg4,0.14383172239379183,0.2765257527616106,0.04656134932889892,0.24832719642079423,0.007365532327671537,0.0,0.27259769568832404,0.004790751078908817
13,Conv,32,real_d56_k3_i64_o64_s76_conv_2_oslg4,0.3823863297999047,0.06580402870414483,0.028013339685564555,0.14940447832301096,0.12543994163887565,0.03373034778465936,0.21074321105288232,0.004478323010957599
14,Conv,32,real_d14_k3_i256_o256_s16_conv_29_oslg4,0.46537323853831347,0.020024830024391864,0.003982344937443998,0.032273587097202405,0.08119005741213951,0.22250522682773038,0.17465071516277836,0.0
16,PRPull,16,usroads-48,0.10683237677245104,0.5586122130317354,0.0,0.04287643484132343,0.01981874577987846,0.061951384199864956,0.0005908170155300473,0.20931802835921676
17,PRPull,16,web-Stanford,0.2556655770645837,0.36118540216222333,0.0,0.032122035433293714,0.05513634176713647,0.0648100979226807,5.6602705609328126e-05,0.23102394294447273
18,PRPull,16,flickr,0.2412267967783853,0.2639458659501943,0.0,0.020998248576576124,0.03393304414968079,0.2178230874016786,0.11699382921424491,0.10507912792923998
20,PREdge,12,usroads-48,0.21678014731072284,0.0,0.0,0.17394655704008222,0.006369904076738609,0.3552158273381295,0.0010277492291880781,0.24665981500513876
21,PREdge,12,web-Stanford,0.1919040639007499,0.0,0.0,0.048212351029252434,0.0123372209122002,0.2187719074628768,0.4558186221400803,0.07295583455484035
22,PREdge,12,flickr,0.158985923680261,0.0,0.0,0.02744308290951292,0.020554643613318564,0.2818656579792532,0.2947276637074227,0.2164230281102316
24,BFS,4,usroads-48,0.007424235895141415,0.038839040128799435,0.3875777490904823,0.0,0.010094545827954465,0.35950886046238706,0.0583499589250088,0.1382056096702265
25,BFS,4,web-Stanford,0.06805061596365566,0.07915060435734182,0.35261086793120217,0.0,0.003915196533580935,0.1349338992793032,0.058232745280099044,0.30310607065481715
26,BFS,4,flickr,0.19989359161679293,0.1382830849075743,0.05416793464266486,0.0,0.02567001152232548,0.3766642997781367,0.057130446769717354,0.14819063076278835
28,SSSP,4,usroads-48,0.0026150553296942916,0.013680283706779489,0.08712721695978108,0.5593900299073843,0.052599121173477294,0.2255010571960639,1.6018122180035425e-05,0.059071217604639674
29,SSSP,4,web-Stanford,0.024280786482687465,0.028241315631921702,0.08109235875786432,0.5197231004171163,0.08458357786065414,0.08958140077870119,0.005451381658242306,0.1670460784128126
30,SSSP,4,flickr,0.13418485368180932,0.09282680864753122,0.02359441388479794,0.1510768819790429,0.08339276968754665,0.1384132283063127,0.041572856166350786,0.3349381876466085
32,MMAddTree,4,ckt11752_dc_1,0.021992946562032885,0.2735461042600897,0.2928998505231689,0.05805306427503737,0.001303251121076233,0.34738415545590434,0.0,0.004820627802690583
33,MMAddTree,4,Trefethen_20000,0.08732694187968712,0.5050446410571728,0.3935166518829127,0.012599790339488751,0.0,0.0,0.0,0.00151197484073865
34,MMAddTree,4,bcsstk30,0.36053821659647023,0.09998052190015921,0.1265342532265896,0.02041530696356184,0.0013549982497939273,0.04238886191438669,0.0,0.3487878411490385
36,RowGEMM,8,spaceStation_4,0.20492691532258064,0.31467993951612905,0.21079889112903225,0.05443548387096774,0.04308215725806452,0.15766129032258064,0.00594758064516129,0.008467741935483872
37,RowGEMM,8,qc324,0.6176171090837396,0.12637844583452826,0.06477631201605966,0.003763980498996272,0.010808001147117866,0.0696874103814167,0.0006094063665041583,0.10635933467163751
38,RowGEMM,8,mbeacxc,0.698018005733203,0.04035814882238771,0.00034929178080306137,0.0010668024832408772,0.02458893691411896,0.04201137004969235,0.05698101779839498,0.13662642641815903


==> csv/bw.csv <==
key,CSR,COO,CSC,Conv,PRPull,PREdge,BFS,SSSP,MMAddTree,RowGEMM,BiCGStab,gmean
20,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
50,2.479840501782759,2.493955146938209,2.492448249894031,1.9871372847296591,2.4149504669299273,2.5027671590705554,2.469493966974574,2.2582502705847904,2.41686808246043,2.42500150466446,2.4999609216376686,2.398719088868233
100,4.875384288183744,4.772009597514769,4.778696295949682,2.8493205697849007,4.609324585289337,4.975804553407532,4.753940708192744,3.302911447397706,4.659846518646067,4.751605827364713,4.990276129970499,4.420836325918597
200,9.358919954641902,8.650371912046987,8.550915175445313,3.7519473224281414,8.280384530252755,9.736863633794504,7.37890037177592,4.587659489404743,9.046622081286353,9.262106908600504,9.808713354366771,7.7225864078282855
500,19.797265650226663,16.98383089486303,16.154188390551727,4.34554298872372,15.78671415936677,16.64275243057055,10.780248812319819,6.2627149204442825,16.248265224949918,20.651665812403895,19.00105698902964,13.47951868692491
1000,29.524459756088692,22.665354969672148,20.661927282941768,4.440210291856157,23.143323119736685,20.919237272171962,11.679832472018909,6.437442021994075,20.334662843118508,38.788973750080224,22.541105912589757,17.230082213505995
2000,38.51666102555562,29.930556229902738,20.661927282941768,4.396142917842924,26.315627390332036,24.206584398303136,11.679832472018909,6.437442021994075,20.64014329839079,38.788973750080224,22.541105912589757,18.569100192075695


==> csv/bw_comp.csv <==
key,CSR,COO,CSC,PRPull,PREdge,BFS,SSSP,gmean
20,1.2917869343370403,1.6149149311137754,1.1347891708708782,1.1138666121986602,1.3916865367766025,0.9855301209352945,0.9778247191866966,1.1977492080459935
50,1.2875488341068086,1.6130599553905929,1.134118345461433,1.1108732570105864,1.3871022966870654,0.9862491800305584,0.9875120108552832,1.1976756893173461
100,1.2813837641961223,1.577511120855524,1.1283119076537687,1.105782050249308,1.3785420049776975,0.9838411637642225,0.990632367056118,1.1904616479562629
200,1.2706182692558596,1.5155933558568873,1.1137670271919695,1.093275841645416,1.365520943764799,0.9750929603240118,0.9909143078915558,1.1750917274281578
500,1.2329770258040236,1.3916725419515397,1.1000386979055587,1.060369509579563,1.183142814602235,0.9714662904871904,0.9908102818596007,1.1249056357916236
1000,1.1557392060287128,1.2270610340348618,1.0288109343475922,1.0631094452905532,1.090539021953215,0.9657242829216239,0.9905109325607679,1.071164498953187
2000,1.080236988136776,1.2147156924700417,0.985647066251395,0.9997288436198457,1.0371898833038642,0.9657242829216239,0.9905109325607679,1.036221447485171


==> csv/data_scan.csv <==
key,CSC,Conv,gmean
1,1.1024551490403247,1.163550172403509,1.132590781674037
2,1.0270145675187539,1.0142143104797736,1.0205943716524777
4,1.0031587324610394,1.0024133100676758,1.0027859520005076
8,0.9990688132851063,1.0037618699030548,1.0014125923838206
16,1.0,1.0,1.0


==> csv/scan.csv <==
key,BFS,SSSP,MMAddTree,RowGEMM,gmean
1,nan,nan,113.95674640365282,nan,113.95674640365282
2,nan,nan,57.00097463152124,nan,57.00097463152124
4,4.781599189187159,4.090249783237638,28.523685974920237,15.550922213311951,9.650975180763115
8,2.8893661182495203,2.514881647634618,14.283742584466616,7.800378050177568,5.334201884310661
16,1.92846286545694,1.7253348790260918,7.164861755210512,3.926795738343453,3.1105178803995
32,1.4554905128546818,1.3320480210517085,3.6062889377549827,1.9928399587581624,1.9320374961553666
64,1.2096462150069611,1.139533947554602,1.9154652729219086,1.0796196586092335,1.2993695236546443
128,1.073834000734735,1.0520366489053838,1.210003925744957,1.0,1.0812813189888801
256,1.0346009186849023,1.0138445301281904,1.0091236184257357,0.9991407950509795,1.014095419687596
512,1.0,1.0,1.0,1.0,1.0


==> csv/vec_scan.csv <==
key,MMAddTree,RowGEMM,gmean
1,2.3581646418130204,10.69876871495462,5.022893398683801
2,1.6778060806719945,5.4312387999306315,3.0187026160430706
4,1.2823455175620828,2.791375224001387,1.8919586428704074
8,1.0945150573623572,1.5955835597433379,1.3215105869492356
16,1.0,1.0,1.0

